X-ray Polarization of the BL Lac Type Blazar 1ES 0229+200

We present polarization measurements in the $2-8 \thinspace \mathrm{keV}$ band from blazar 1ES 0229+200, the first extreme high synchrotron peaked source to be observed by the Imaging X-ray Polarimetry Explorer (IXPE). Combining two exposures separated by about two weeks, we find the degree of polarization to be $\Pi_{X} = 17.9 \pm 2.8 \%$ at an electric-vector position angle $\psi_X = 25.0 \pm 4.6^{\circ}$ using a spectropolarimetric fit from joint IXPE and XMM-Newton observations. There is no evidence for the polarization degree or angle varying significantly with energy or time on both short time scales (hours) or longer time scales (days). The contemporaneous polarization degree at optical wavelengths was $>$7$\times$ lower, making 1ES 0229+200 the most strongly chromatic blazar yet observed. This high X-ray polarization compared to the optical provides further support that X-ray emission in high-peaked blazars originates in shock-accelerated, energy-stratified electron populations, but is in tension with many recent modeling efforts attempting to reproduce the spectral energy distribution of 1ES 0229+200 which attribute the extremely high energy synchrotron and Compton peaks to Fermi acceleration in the vicinity of strongly turbulent magnetic fields.

==> RefereeResponse.txt <==
Reviewer #1:

The paper X-ray "Polarization of the BL Lac Type Blazar 1ES 0229+200" reports the characterization of the X-ray polarization of the blazar 1ES 0229+200 observed by the Imaging X-ray Polarimetry Explorer (IXPE) during two observation segments, in January and February 2023. The IXPE data are complemented with X-ray quasi-simultaneous observations (by XMM-Newton and Swift-XRT), and with optical and radio observations.

Primary aim of the paper is to present the measurement of the X-ray polarization degree and polarization angle, and evaluate their variations within the observation window. A spectral modeling obtained by combining XRT and XMM-Newton data is also presented. The results are discussed in the framework of the theoretical models currently proposed for the source. The paper is in line with recent works on other similar sources, namely Mkn 501, Mkn 421, BL Lac, and PG 1553+113, all blazars whose synchrotron emission peaks well below 1 keV. In the case of 1ES 0229+200, instead, this peak is shifted to higher energies (> 10 keV), making the source the prototype for extreme synchrotron blazars. 

The key points of the paper are: 

1) The first ever characterization of the X-ray polarimetric behavior of this source in a multi-band context. Two different methods give an X-ray polarization degree at the level of 12.5% +/- 3.2% and 17.9% +/- 2.8%. The resulting polarization angle is 30.0 deg +/- 8.0 deg and 25.0 deg +/- 4.6 deg, respectively. The data are consistent with the hypothesis of constant polarization degree and angle over the time span considered. Optical measurements give a significantly lower polarization degree, at the level of 2 to 3% around IXPE observations. Radio polarization is not detected due to the faintness of the signal.

2) The interpretation of the IXPE and photo-polarimetric data at lower energies which challenges the main theoretical models for the extreme emission of 1ES 0229+200. 
In order to account for the extreme energies reached by the synchrotron peak photons, in fact, recent models predict highly turbulent magnetic fields close to the acceleration and emission region. The high X-ray polarization combined with a much lower optical polarization gives instead strong support to the shock accelerated, energy stratified model for jet emission which implies ordered magnetic fields. Further modeling efforts are required to explain the overall observational properties of this source.

The manuscript contains very interesting and original results. The text is well written and clear in most of its parts. The paper is indeed of interest for experimental astrophysicists working in blazar observations at several bands (from radio to TeV energies), as well as for theorists working on blazar modeling. In my opinion the choice of the journal is appropriate. 

I have a couple of criticisms on the spectral analysis of the X-ray data and few additional comments that I suggest to take into account before recommending for publication.

My main criticisms regards section 3 (spectral modeling):

- In this section, the authors present the spectral analysis of the combined XMM + IXPE data. From the IXPE lightcurve of Figure 2, however, IXPE Rate seems to show flux variability. This variability is not tested nor discussed in the manuscript, and not considered in the spectral analysis. I suggest revising or at least justifying this approach. 

RESPONSE: We have compared the spectra from the two IXPE observation segments, and they are consistent within their uncertainties on all parameters except for the normalization. Since the data used in this fits is only the IXPE data, the uncertainties on fit parameters are much larger than from the joint IXPE + XMM fit we present. The text now describes the results of these fits for both IXPE segments. 

- A second criticism about this section regards Swift results shortly discussed in lines 231-234. The spectral fit parameters seem only marginally in agreement with the XMM+IXPE fit performed in a similar, even is smaller, energy band. I suggest commenting about this in the text. Also please note that in the manuscript you mention that Swift 2-10 keV fluxes are in agreement with Costamante 2018, caption of fig. 2. However, the 2-10 keV flux reported in Costamante 2018 seems significantly higher than the average flux measured by Swift in 2023, at least in the first segment where also XMM-Newton data are available for the analysis. I suggest a careful check/quantification of this comparison. About the caveat discussed in L229, you could take into account the results of Swift analysis reported in Acciari+ APJS, 247 (2020), table 8.

RESPONSE: The mismatch between the Swift and XMM observations can be attributed to a number of things. First, the observations are not strictly simultaneous, hence we cannot exclude spectral variability. Second, systematic effects from the data analysis. We have re-analyzed the XMM observations and repeated the fitting of the different models using different apertures, energy ranges etc. Our results are still consistent with what is reported in the first version of the paper. Third, although the analysis is performed in the 0.3-10 keV band for both telescopes, the sensitivity of Swift drops significantly above 5 keV, while the much larger XMM has sufficient SNR to constraint the shape of the spectrum at higher energies. Any small differences might arise from that. Nevertheless, we note that the parameters are not marginally consistent, they are within 1sigma. In addition, the polarimetric results which are our main focus,  are not sensitive to adopting a slightly different set of spectral parameters. We have added discussion to clarify all the above. 

We thank the reviewer for bringing the Acciari2020 results to our attention. The X-ray flux during our observations is 1x10^-11 erg/s/cm^2. The reviewer is correct that the flux reported in Costamante is higher. Even though Costamante2018 does not quote an uncertainty for their flux estimate to directly compare, it could explain our difference in the spectral parameters, given the results of the flux vs spectral index in Acciari2020. We have made changes to section 3 to reflect the above discussion.


In addition to this main comments, I have the following minor comments for your consideration:

L113 - I suggest to add also an historical reference (e.g. Costamante+ A&A 371, 512-526 (2001))
RESPONSE: We have added the suggested reference. 
L131 - Please clarify "k=jet" in the text
RESPONSE: This appears to be a typographical error. Noted and corrected.
L149 - Extreme -> extreme
RESPONSE: Noted and corrected. 
L177 - stokes -> Stokes
RESPONSE: Noted and corrected. 
L196 - Aren't all observations in WT mode? 
RESPONSE: There was a mistake in the original text, and in fact all observations were taken in Photon Counting mode. The sentence about the background has been updated to describe the method used and no longer refers to any particular observation mode.  
L200 - I suggest explicitly mentioning IXPE (Stokes I spectral data). 
RESPONSE: Noted and corrected. 
L314 - 1.8 m
RESPONSE: Noted and corrected. 
Fig. 6 - You can consider adding (in the legend or caption) the information that only the R-band of the second panel is galaxy corrected.
RESPONSE: The requested text is now in the caption of Figure 6. 
L 337 - You report here only the results of the photo-polarimetric fit. Do you consider this result more reliable than the other method? Please comment.
RESPONSE: The spectro-polarimetric fit incorporates event weighting, which is non-trvial to incorporate in a self-consistent manner using a PCUBE. Fitting in this manner also helps directly account for the strong energy-dependence of the detected counts (e.g. the non-detection of polarization above 6 keV). For these reasons we feel the spectro-polarimetric fit is better suited to be the primary measurement, although we emphasize that in all cases of detection the results are fully consistent with the measurement uncertainties. 
- In the discussion, you do not mention the comparison of the polarization angle between optical and X-ray but you mention it in the abstract. A comment about this in the text is advised.
RESPONSE: We have removed the optical polarization angle discussion from the abstract but did include it in the discussion. We thank the referee for pointing this out. 
L389 - The small variability seen in gamma rays could be also due to the sensitivity limit of the current generation of instruments, which requires long integration time.
RESPONSE: Footnote 4 now makes this point. 


---------------------------------------------------------------------- 
Data Editor's Review:

One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

Please include citations for the System Analysis Software and the XRT Data Analysis Software.

RESPONSE: We have added the ASCL citation for XMM-SAS. For XRT we have included a link to the XRTDAS software documentation along with a standard reference for Swift XRT. This link to the XRTDAS documentation is also included at the first mention of XRTDAS in Section 2.3. No better reference for XRTDAS is available.  
